Scaling-Up Reasoning and Advanced Analytics on BigData

BigDatalog is an extension of Datalog that achieves performance and scalability on both Apache Spark and multicore systems to the point that its graph analytics outperform those written in GraphX. Looking back, we see how this realizes the ambitious goal pursued by deductive database researchers beginning forty years ago: this is the goal of combining the rigor and power of logic in expressing queries and reasoning with the performance and scalability by which relational databases managed Big Data. This goal led to Datalog which is based on Horn Clauses like Prolog but employs implementation techniques, such as Semi-naive Fixpoint and Magic Sets, that extend the bottom-up computation model of relational systems, and thus obtain the performance and scalability that relational systems had achieved, as far back as the 80s, using data-parallelization on shared-nothing architectures. But this goal proved difficult to achieve because of major issues at (i) the language level and (ii) at the system level. The paper describes how (i) was addressed by simple rules under which the fixpoint semantics extends to programs using count, sum and extrema in recursion, and (ii) was tamed by parallel compilation techniques that achieve scalability on multicore systems and Apache Spark. This paper is under consideration for acceptance in Theory and Practice of Logic Programming (TPLP).

==> raw-diff.txt <==
introduction.tex
===============

30c30,32
< and then extending them with new examples of graph algorithms and KDD applications.
---
> and then extending them with new examples of graph algorithms,  
> knowledge discovery and data mining 
> (KDD) applications.
34,35c36,38
< A common thread in the new generation of
< Datalog systems is the use of aggregates in recursion, since they enable
---
> A common trend in the new generation of
> Datalog systems is the usage of aggregates in recursion, 
> since they enable
40c43
< As discussed in more details in the related work section,
---
> As discussed in more detail in the related work section,
55,56c58,59
< different lattices for different aggregates a faced other limitations,
< including those pointed out by\cite{van1993foundations} that are discussed
---
> different lattices for different aggregates faced other limitations,
> including those pointed out by \cite{van1993foundations} that are discussed
59c62
< that addressed the problem using more powerful semantics, 
---
> that addressed the problem of using more powerful semantics, 
newlang.tex
===============

17c17
< $p_i(t_1,...,t_j)$, where $p_i$ is a predicate and a $t_i$ can be a constant term, variable or functions.
---
> $p_i(t_1,...,t_j)$, where $p_i$ is a predicate and a $t_i$ can be a constant term or variable.
57,58c57,66
<  reminds the  compiler that  this is a special predicate supported by a specialized implementation and the  query 
< and optimization techniques  discussed next, and dual observations hold for $\tt is\_max$.
---
> %
> indicates to the compiler that $\tt spath(X, Z, Dxz)$ is a special 
> predicate supported by a specialized implementation 
> (the  query 
> and optimization techniques will be discussed in the following sections). 
> Similar observations also hold for $\tt is\_max$.
> %
>  %reminds the  compiler that  this is a special predicate supported by a specialized implementation and 
>  %the  query 
> %and optimization techniques  discussed next, and dual observations hold for $\tt is\_max$.
66c74
< \prule{spath(X, Z, Dxz) } {~~~~dpath(X, Z, Dxz),  \neg  lesser(X, Z, Dxz).}
---
> \prule{spath(X, Z, Dxz) } {dpath(X, Z, Dxz),  \neg  lesser(X, Z, Dxz).}
110c118
< a formal semantics, notwithstanding the fact it uses non-monotonic constructs in recursion,
---
> a formal semantics, notwithstanding the fact that it uses non-monotonic constructs in recursion,
229c237
<  its interpreted goals $\tt Dxz=Dxy+Dyz$;  in fact, these assure that every $\tt \overline{Dxy}  > Dxy$ can be eliminated since the value  $\tt \overline{Dxz} =\overline{Dxy}+Dyz$  it produces is  $\tt > Dxz$ and  will thus be eliminated by the $\tt is\_min((X,Z), Dxz) $  post-constraint.
---
>  its interpreted goals $\tt Dxz=Dxy+Dyz$;  in fact, these assure that every $\tt \overline{Dxy}  > Dxy$ can be eliminated since the value  $\tt \overline{Dxz} =\overline{Dxy}+Dyz$  it produces is  higher than $\tt  Dxz$ and  will thus be eliminated by the $\tt is\_min((X,Z), Dxz) $  post-constraint.
234,235c242,243
< we also discuss  the premappabilty of upper-bound and lower-bound constraints  which  are often used
< in conjunction with extrema and  interact with them in determining  \prem and  termination for the  resulting program.
---
> we also discuss  the premappability of the lower-bound and the upper-bound constraints  which  are often used
> in conjunction with extrema, and  interact with them to determine  \prem and  the termination of the  resulting program.
400,401c408,409
< \prule{r_6: attend(X)}{~~~~organizer(X).}
< \prule{r_7: attend(X)}{~~~~~cntfriends(X, Nfx), Nfx \geq 3.}
---
> \prule{r_6: attend(X)}{organizer(X).}
> \prule{r_7: attend(X)}{cntfriends(X, Nfx), Nfx \geq 3.}
applications.tex
===============

16c16
< Many graph applications, particularly those appearing in the social networks setting, need to make an estimation about the diameter of its underlying network in order to complete several critical graph mining tasks like tracking evolving graphs over time \cite{DiamEst}. The traditional definition of the diameter as the farthest distance between two connected nodes is often susceptible to outliers. Hence, we compute \emph{effective diameter}~ \cite{DiamEst} which is defined as follows:
---
> Many graph applications, particularly those appearing in the social networks setting, need to make an estimation about the diameter of its underlying network in order to complete several critical graph mining tasks like tracking evolving graphs over time \cite{DiamEst}. The traditional definition of the diameter as the farthest distance between two connected nodes is often susceptible to outliers. Hence, we compute the \emph{effective diameter}~ \cite{DiamEst} which is defined as follows:
50c50
< A $k$-core of a graph $G$ is a maximal connected subgraph of $G$ in which all vertices have degree at least $k$. $k$-core computation \cite{KCore} is critical in many graph applications to understand the clustering structure of the networks and is frequently used in bioinformatics and in many network visualization tools \cite{kcoreApp}. The following Datalog program computes all the $k$-cores of a graph for an input $k$. Using %monotonic
---
> A $k$-core of a graph $G$ is a maximal connected subgraph of $G$ in which all vertices have degree of at least $k$. $k$-core computation \cite{KCore} is critical in many graph applications to understand the clustering structure of the networks and is frequently used in bioinformatics and in many network visualization tools \cite{kcoreApp}. The following Datalog program computes all the $k$-cores of a graph for an input $k$. Using %monotonic
analytics_short.tex
===============

architecture.tex
===============

43c43
< In the rest of the paper, we discuss the techniques used in ensuring that  declarative programs expressed in Datalog have performance comparable to hand-written parallel programs on specialized DSLs running on clusters of distributed shared-nothing computers~\cite{bigdatalog} and a multicore machine~\cite{DBLP:journals/vldb/YangSZ17}. % We start  by presenting some basic background on multicore architecture and Apache Spark.
---
> In the rest of the paper, we discuss the techniques used in ensuring that  declarative programs expressed in Datalog have performance comparable to hand-written parallel programs on specialized domain-specific languages (DSLs) running on clusters of distributed shared-nothing computers~\cite{bigdatalog} and a multicore machine~\cite{DBLP:journals/vldb/YangSZ17}. % We start  by presenting some basic background on multicore architecture and Apache Spark.
bigdatalog.tex
===============

144c144
< \bigdatalogspark\ programs are evaluated using a parallel version of semi-naive evaluation we call {\it \psn\ evaluation} (PSN).  PSN is an execution framework for a recursive predicate and it is implemented using RDD transformations.  Since Spark evaluates synchronously, PSN will evaluate one iteration at a time; an iteration will not begin until all tasks from the previous iteration have completed.
---
> \bigdatalogspark\ programs are evaluated using a parallel version of semi-na{\"i}ve evaluation we call {\it \psn\ evaluation} (PSN).  PSN is an execution framework for a recursive predicate and it is implemented using RDD transformations.  Since Spark evaluates synchronously, PSN will evaluate one iteration at a time; an iteration will not begin until all tasks from the previous iteration have completed.
147c147
< The exit rules plan is first evaluated once, and then the recursive rules plan is repeatedly evaluated until a fixpoint is reached.  Note that like the semi-naive evaluation, PSN will also evaluate symbolically rewritten rules (e.g., $\tt tc(X,Y) \leftarrow \delta tc(X,Z),\ arc(Z,Y).$).
---
> The exit rules plan is first evaluated once, and then the recursive rules plan is repeatedly evaluated until a fixpoint is reached.  Note that like the semi-na{\"i}ve evaluation, PSN will also evaluate symbolically rewritten rules (e.g., $\tt tc(X,Y) \leftarrow \delta tc(X,Z),\ arc(Z,Y).$).
168c168,171
< We have implemented PSN to cache RDDs that will be reused, namely $\mt all$ and $\mt delta$, but we omit this from Algorithm \ref{alg:psnrdd} to simplify its presentation.  Lastly, in cases of mutual recursion, when two or more rules belonging to different predicates reference each other (e.g., A $\leftarrow$ B, B $\leftarrow$ A), one predicate will ``drive'' the recursion with PSN and the other recursive predicate(s) will be an operator in the driver's recursive rules plan.
---
> We have implemented PSN to cache RDDs that will be reused, namely $\mt all$ and $\mt delta$, but we omit this from Algorithm \ref{alg:psnrdd} to simplify its presentation.  Lastly, in cases of mutual recursion, when two or more rules belonging to different predicates reference each other (e.g., A $\leftarrow$ B, B $\leftarrow$ A), one predicate\footnote{Any of the mutually recursive predicates can be selected.} will ``drive'' the recursion with PSN and the other recursive predicate(s) will be an operator in the driver's recursive rules plan. 
> %
> In cases of non-mutual recursive queries, the ``driver'' predicate is determined from the \emph{Predicate Connection Graph (PCG)}, which is basically a dependency graph constructed by the compiler. The use of PCG is common in many Datalog system architectures like $\cal LDL{++}$ \cite{ldl++}.
> %
225c228
< In the plan in \figurename\ \ref{fig:psnsetrddplans}(\subref{fig:physicalplanstc1st}) $\tt \delta tc$ requires  shuffling prior to the join since it is not partitioned on the join key ($\tt Z$) because the default partitioning is the first argument ($\tt X$).  However, if the default partitioning strategy was to instead use the second argument, the inefficiency with \figurename\ \ref{fig:psnsetrddplans}(\subref{fig:physicalplanstc1st}) would be resolved but then other programs such as \sg\ (plan shown in \figurename\ \ref{fig:psnsetrddplans}(\subref{fig:physicalplanssg1st})) would suffer ($\tt \delta sg$ would require a shuffle prior to the join).  Therefore, \bigdatalogspark\ allows the user to define a recursive predicate's partitioning via configuration.  %For instance, by overriding the default partitioning and making $\tt tc$'s second argument the partitioning strategy, the shuffle for $\tt \delta tc$ before the join in \figurename\ \ref{fig:psnsetrddplans}(\subref{fig:physicalplanstc1st}) will not be inserted to the plan.  %Table \ref{tab:leftvsrighttcresults} shows the results of \tc\ evaluated with the plan in \figurename\ \ref{fig:psnsetrddplans}(\subref{fig:physicalplanstc1st}) versus the same plan, but using the second argument as $\tt tc$'s partitioning strategy. In fact, on all graphs from Table \ref{tab:benchmarkdatasynth}, the plan using the second argument matched or outperformed the other.
---
> In the plan in \figurename\ \ref{fig:psnsetrddplans}(\subref{fig:physicalplanstc1st}) $\tt \delta tc$ requires  shuffling prior to the join since it is not partitioned on the join key ($\tt Z$) because the default partitioning is the first argument ($\tt X$).  However, if the default partitioning strategy was to use instead the second argument, the inefficiency with \figurename\ \ref{fig:psnsetrddplans}(\subref{fig:physicalplanstc1st}) would be resolved but then other programs such as \sg\ (plan shown in \figurename\ \ref{fig:psnsetrddplans}(\subref{fig:physicalplanssg1st})) would suffer ($\tt \delta sg$ would require a shuffle prior to the join).  Therefore, \bigdatalogspark\ allows the user to define a recursive predicate's partitioning via configuration.  %For instance, by overriding the default partitioning and making $\tt tc$'s second argument the partitioning strategy, the shuffle for $\tt \delta tc$ before the join in \figurename\ \ref{fig:psnsetrddplans}(\subref{fig:physicalplanstc1st}) will not be inserted to the plan.  %Table \ref{tab:leftvsrighttcresults} shows the results of \tc\ evaluated with the plan in \figurename\ \ref{fig:psnsetrddplans}(\subref{fig:physicalplanstc1st}) versus the same plan, but using the second argument as $\tt tc$'s partitioning strategy. In fact, on all graphs from Table \ref{tab:benchmarkdatasynth}, the plan using the second argument matched or outperformed the other.
354c357
< In~\cite{bigdatalog} we have tested \bigdatalogspark over both synthetic and real-world datasets, and compared against other distributed Datalog implementations (e.g., Myria~\cite{myria} and SocialLite~\cite{seo2013distributed}), as well as hand-coded versions of programs implemented in Spark. The tests were executed using the \tc, \sg, \cc, \pymk, and \mlm programs presented in Section~\ref{sec:graph} plus some additional ones.  Here showcase a systems comparison using \tc and \sg (Figure~\ref{fig:systemcomparions}) and discuss results of scale-out and scale-up experiments (respectively in Figure~\ref{fig:scaleout} and Figure~\ref{fig:scaleup}). Each execution time reported in the figures is calculated by performing the same experiment five times, discarding the highest and lowest values, and taking the average of the remaining three values. The unit of time measurement is second.
---
> In~\cite{bigdatalog} we have tested \bigdatalogspark over both synthetic and real-world datasets, and compared against other distributed Datalog implementations (e.g., Myria~\cite{myria} and SocialLite~\cite{seo2013distributed}), as well as hand-coded versions of programs implemented in Spark. The tests were executed using the \tc, \sg, \cc, \pymk, and \mlm programs presented in Section~\ref{sec:graph} plus some additional ones.  Here showcase a systems comparison using \tc and \sg (Figure~\ref{fig:systemcomparions}) and discuss results of scale-out and scale-up experiments (respectively in Figure~\ref{fig:scaleout} and Figure~\ref{fig:scaleup}). Each execution time reported in the figures is calculated by performing the same experiment five times, discarding the highest and lowest values, and taking the average of the remaining three values. The unit of time measurement is seconds.
356c359
< \stitle{Configuration.} Our experiments are run on a 16 node cluster. Each node runs Ubuntu 14.04 LTS and has an Intel i7-4770 CPU (3.40GHz, 4 core/8 thread), 32GB memory and a 1 TB 7200 RPM hard drive. Nodes are connected with 1Gbit network. The \bigdatalogspark implementation runs on Spark 1.4.0 and the file system is Hadoop 1.0.4.
---
> \stitle{Configuration.} Our experiments were run on a 16 node cluster. Each node ran Ubuntu 14.04 LTS and had an Intel i7-4770 CPU (3.40GHz, 4 core/8 thread), 32GB memory and a 1 TB 7200 RPM hard drive. Nodes were connected with 1Gbit network. The \bigdatalogspark implementation ran on Spark 1.4.0 and the file system is Hadoop 1.0.4.
466c469,470
< \\ \textsuperscript{a} - execution time not including the time to broadcast $\tt arc$.
---
> { \scriptsize
> \\ \textsuperscript{a} - execution time not including the time to broadcast $\tt arc$.}
multicore.tex
===============

233c233
< We tested the performance of the above systems on a machine with four AMD Opteron 6376 CPUs (16 cores per CPU) and 256GB memory (configured into eight NUMA regions). The operating system is Ubuntu Linux 12.04 LTS. We used LogicBlox 4.1.9 and {\sc clingo} version 4.5.0. The version of DLV we used is a single-processor version~\footnote{The single-processor version of {\sc DLV} is downloaded from~%\cite{dlvSingle}
---
> We tested the performance of the above systems on a machine with four AMD Opteron 6376 CPUs (16 cores per CPU) and 256GB memory (configured into eight NUMA regions). The operating system was Ubuntu Linux 12.04 LTS. We used LogicBlox 4.1.9 and {\sc clingo} version 4.5.0. The version of DLV we used is a single-processor version~\footnote{The single-processor version of {\sc DLV} is downloaded from~%\cite{dlvSingle}
239c239,242
< Bars for DLV and BDLog-1 show the evaluation time of {\sc DLV} and \bigdatalogmc using one processor, while bars for LogicBlox, Clingo, SociaLite, and BDLog-64 show the evaluation time of those systems over 64 processors. In our experiments, both SociaLite and \bigdatalogmc utilize all the processors most of the time, while LogicBlox does not, and {\sc clingo} utilizes only one processor most of the time.\footnote{These observations are obtained from the results of htop (see \url{https://en.wikipedia.org/wiki/Htop}).}
---
> Bars for DLV and BDLog-1 show the evaluation time of {\sc DLV} and \bigdatalogmc using one processor, while bars for LogicBlox, Clingo, SociaLite, and BDLog-64 show the evaluation time of those systems over 64 processors. 
> %
> %In our experiments, both SociaLite and \bigdatalogmc utilize all the processors most of the time, while LogicBlox does not, and {\sc clingo} utilizes only one processor most of the time.
> In our experiments, we observed both SociaLite and \bigdatalogmc had higher CPU utilization most of the time, as compared to LogicBlox and {\sc clingo}, with the latter utilizing only one processor most of the time.\footnote{These observations are obtained from the results of htop (see \url{https://hisham.hm/htop/}).}
254c257
< The performance gap between LogicBlox and \bigdatalogmc is largely due to the staged evaluation used by LogicBlox, which stores all the derived tuples in an intermediate relation, and performs deduplication or aggregation on the intermediate relation. For the evaluation that produces large amount duplicate tuples, such as ${\tt tc}$ on {\sf grid-150} and ${\tt sg}$ on {\sf tree-11}, this strategy incurs a high space overhead, and the time spent on the deduplication, which uses only one processor, dominates the evaluation time. 
---
> The performance gap between LogicBlox and \bigdatalogmc is largely due to the staged evaluation used by LogicBlox, which stores all the derived tuples in an intermediate relation, and performs deduplication or aggregation on the intermediate relation. For the evaluation that produces large amount duplicate tuples, such as ${\tt TC}$ on {\sf Grid150} and ${\tt SG}$ on {\sf Tree11}, this strategy incurs a high space overhead, and the time spent on the deduplication, which uses only one processor, dominates the evaluation time. 
259c262
< achieves a greater speedup (the speedup of BDLog-64 over BDLog-1) for ${\tt tc}$ than ${\tt sg}$ and ${\tt attend}$ since no lock is used in ${\tt tc}$, while ${\tt sg}$ and ${\tt attend}$ suffer from lock contention. 
---
> achieves a greater speedup (the speedup of BDLog-64 over BDLog-1) for ${\tt TC}$ than ${\tt SG}$ and ${\tt ATTEND}$ since no lock is used in ${\tt TC}$, while ${\tt SG}$ and ${\tt ATTEND}$ suffer from lock contention. 
related.tex
===============

40,41c40,41
< dependent from the other arguments. This is a propery that does not
< hold true in many applications and it also difficult to determine,
---
> dependent from the other arguments. This is a property that does not
> hold in many applications and it also difficult to determine,
53,54c53,54
< and then proposed the comprehensive solution that
< described in this paper that covers all four basic aggregates
---
> and then proposed the comprehensive solution that is 
> described in this paper and covers all four basic aggregates
76c76
< Furthermore, the advent of graphics processing units (GPUs) has recently led to Datalog implementations on GPUs for relational learning algorithms \cite{reviewer3-relationalGPU}. Since the transfer of data  between host and GPU memory incurs in significant cost, datalog implementations on GPUs \cite{reviewer1-datalogGPU} optimize this cost through efficient memory management schemes. 
---
> Furthermore, the advent of graphics processing units (GPUs) has recently led to Datalog implementations on GPUs for relational learning algorithms \cite{reviewer3-relationalGPU}. Since the transfer of data  between host and GPU memory incurs in significant cost, Datalog implementations on GPUs \cite{reviewer1-datalogGPU} optimize this cost through efficient memory management schemes. 
84c84
< Many works produced over twenty years ago focused on parallelization of bottom-up evaluation of Datalog programs \cite{zhang1995data}, however they were largely of a theoretical nature. For instance \cite{van1993foundations} proposed a message passing framework for parallel evaluation of logic programs.  Techniques to partition program evaluation efficiently among processors \cite{DBLP:conf/sigmod/WolfsonO90}, the tradeoff between redundant evaluation and communication \cite{DBLP:conf/sigmod/GangulyST90,DBLP:journals/jlp/GangulyST92}, and classifying how certain types of Datalog\ programs can be evaluated \cite{Cohen:1989:WSP:73721.73742} were also studied.  %identifying how Datalog program can be executed without communication between processors Other areas include decomposition of databases \cite{DBLP:conf/sigmod/Dong89} or minimization of data transmission during parallel evaluation \cite{DBLP:journals/tkde/ZhangWC95}.
---
> Many works produced over twenty years ago focused on parallelization of bottom-up evaluation of Datalog programs \cite{zhang1995data}, however they were largely of a theoretical nature. For instance \cite{van1993foundations} proposed a message passing framework for parallel evaluation of logic programs.  Techniques to partition program evaluation efficiently among processors \cite{DBLP:conf/sigmod/WolfsonO90}, the trade-off between redundant evaluation and communication \cite{DBLP:conf/sigmod/GangulyST90,DBLP:journals/jlp/GangulyST92}, and classifying how certain types of Datalog\ programs can be evaluated \cite{Cohen:1989:WSP:73721.73742} were also studied.  %identifying how Datalog program can be executed without communication between processors Other areas include decomposition of databases \cite{DBLP:conf/sigmod/Dong89} or minimization of data transmission during parallel evaluation \cite{DBLP:journals/tkde/ZhangWC95}.
91c91
< Recently, semantic web reasoning systems dealing with RDF data has utilized this early research in parallel implementations of semi-naive evaluation \cite{Abiteboul:1995:FDL:551350} to handle recursive Datalog rules much like commercial systems as LogicBlox. One such system is RDFox \cite{reviewer1-parallelMatl} which is a main-memory, multi-core RDF system that uses a specialized RDF indexing data structure to ensure largely lock-free concurrent updates. 
---
> Recently, Semantic Web reasoning systems dealing with RDF data has utilized this early research in parallel implementations of semi-na{\"i}ve evaluation \cite{Abiteboul:1995:FDL:551350} to handle recursive Datalog rules much like commercial systems as LogicBlox. One such system is RDFox \cite{reviewer1-parallelMatl} which is a main-memory, multi-core RDF system that uses a specialized RDF indexing data structure to ensure largely lock-free concurrent updates. 
93c93
< It is also important to mention in this regard that, with the emergence of large Knowledge Graphs \cite{reviewer1-knowledgeGraph}, the semantic web community has significantly contributed to the ongoing research in Datalog reasoning. In fact, many reasoning systems encode RDF data, as represented in Knowledge Graphs, into ternary database predicates for writing elegant Datalog rules, which in turn, have to be efficiently evaluated. One such recent system is Vlog \cite{reviewer1-knowledgeGraph} which exploits column-based memory layout along with selective caching of certain subquery results. However, Vlog is intrinsically sequential in nature and does not have a parallel or distributed implementation.
---
> It is also important to mention in this regard that, with the emergence of large Knowledge Graphs \cite{reviewer1-knowledgeGraph}, the Semantic Web community has significantly contributed to the ongoing research in Datalog reasoning. In fact, many reasoning systems encode RDF data, as represented in Knowledge Graphs, into ternary database predicates for writing elegant Datalog rules, which in turn, have to be efficiently evaluated. One such recent system is Vlog \cite{reviewer1-knowledgeGraph} which exploits column-based memory layout along with selective caching of certain subquery results. However, Vlog is intrinsically sequential in nature and does not have a parallel or distributed implementation.
101c101
< Two major approaches exists for parallelizing logic programs: the \emph{implicit} approach assume that the framework is able to parallelize the given input program automatically without any programmer intervention. Conversely, in the \emph{explicit} case specific constructs are introduced into the source language to guide the parallel evaluation.
---
> Two major approaches exists for parallelizing logic programs: the \emph{implicit} approach assumes that the framework is able to parallelize the given input program automatically without any programmer intervention. Conversely, in the \emph{explicit} case specific constructs are introduced into the source language to guide the parallel evaluation.
108,111c108,111
< It is also important to note that the growth of semantic web data also propelled considerable research on large-scale reasoning on distributed frameworks like MapReduce. One such example is the WebPIE system \cite{reviewer1-webpie}  that implements forward reasoning for RDFS over MapReduce framework.
< The key ideas originating from distributed MapReduce frameworks used for semantic web reasoning were also applied for description logic $\mathcal{EL}^+$\ cite{reviewer1-mapReduce} for $\mathcal{EL}^+$\ onotology classifications. 
< In this era of big data, the semantic web community also led considerable research efforts towards large-scale nonmonotonic reasoning of RDF data. One such paper is \cite{reviewer1-defeasibleReasoning} which proposed a MapReduce based parallel framework for defeasible logic and predicates of any arity in presence of noisy data. 
< In the same vein of large scale nonmonotonic reasoning, the authors of \cite{reviewer1-TPLP} proposed a similar data parallel MapReduce framework for well-founded semantics computation through efficient implementations of joins and anti-joins. 
---
> It is also important to note that the growth of Semantic Web data also propelled considerable research on large-scale reasoning on distributed frameworks like MapReduce. One such example is the WebPIE system \cite{reviewer1-webpie}  that implements forward reasoning for RDFS over MapReduce framework.
> The key ideas originating from distributed MapReduce frameworks used for Semantic Web reasoning were also applied for description logic $\mathcal{EL}^+$ \cite{reviewer1-mapReduce} for $\mathcal{EL}^+$\ ontology classifications. 
> In this era of big data, the Semantic Web community also led considerable research efforts towards large-scale non-monotonic reasoning of RDF data. One such paper is \cite{reviewer1-defeasibleReasoning} which proposed a MapReduce based parallel framework for defeasible logic and predicates of any arity in presence of noisy data. 
> In the same vein of large scale non-monotonic reasoning, the authors of \cite{reviewer1-TPLP} proposed a similar data parallel MapReduce framework for well-founded semantics computation through efficient implementations of joins and anti-joins. 
future.tex
===============

conclusion.tex
===============

55c55
< 90s with  techniques such as semi-naive  fixpoint and 
---
> 90s with  techniques such as semi-na{\"i}ve  fixpoint and 
response.tex
===============


